HF-Fed: Hierarchical based customized Federated Learning Framework for X-Ray Imaging

In clinical applications, X-ray technology is vital for noninvasive examinations like mammography, providing essential anatomical information. However, the radiation risk associated with X-ray procedures raises concerns. X-ray reconstruction is crucial in medical imaging for detailed visual representations of internal structures, aiding diagnosis and treatment without invasive procedures. Recent advancements in deep learning (DL) have shown promise in X-ray reconstruction, but conventional DL methods often require centralized aggregation of large datasets, leading to domain shifts and privacy issues. To address these challenges, we introduce the Hierarchical Framework-based Federated Learning method (HF-Fed) for customized X-ray imaging. HF-Fed tackles X-ray imaging optimization by decomposing the problem into local data adaptation and holistic X-ray imaging. It employs a hospital-specific hierarchical framework and a shared common imaging network called Network of Networks (NoN) to acquire stable features from diverse data distributions. The hierarchical hypernetwork extracts domain-specific hyperparameters, conditioning the NoN for customized X-ray reconstruction. Experimental results demonstrate HF-Fed's competitive performance, offering a promising solution for enhancing X-ray imaging without data sharing. This study significantly contributes to the literature on federated learning in healthcare, providing valuable insights for policymakers and healthcare providers. The source code and pre-trained HF-Fed model are available at \url{https://tisharepo.github.io/Webpage/}.

==> comments-to-meta-reviewer.txt <==
We appreciate the opportunity to address our concerns regarding the feedback from R1.  We believe that there have been significant misunderstandings that have impacted their evaluation of our paper. 

R1 decision has been mostly based on the assumption that our experimental setup is problematic because we use the whole target dataset for unsupervised adaptation as well as reporting results. However, we note that the experimental setting is common in UDA techniques, and listed atleast 11 similar studies in our rebuttal. We note that performing suggested experiment on custom split can be easily added in the camera ready. However, mindful of the MICCAI guidelines, not to add any new results in the rebuttal, we do not report such.

Further, R1 failed to read the experimental results carefully and incorrectly argued that our results on unseen test sets will not be consistent. However, Table 3 in the main paper already shows results on "unseen" cityscapes test split. 

Given these points, we respectfully request a reevaluation of R1's comments and their impact on the overall assessment of our submission.

We believe addressing above misunderstandings will provide a clearer perspective on the contributions and validity of our work.


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal.txt <==
We thank reviewers for their thoughtful comments and appreciating our work as “interesting” (R1, R4), and “innovative” (R2), with a “good set of experiments including ablation studies” (R1), which “effectively demonstrate the superiority of the approach” (R2). Reviewers also acknowledge that releasing the annotated dataset will “facilitate further research in BCDM” (R2) and is a “great contribution” (R1).

(R1) “The experimental setup is problematic...in a UDA, the train and test sets should not be the same... I wonder if the D-MASTER performance will be consistent ... on totally unseen test sets.” 

We firmly believe that our experimental setup is not problematic. Standard UDA methods like DANN[1], ALDA[2], SAFN[3], MDD+IA[4], CADA-P[5], GVB-GD[6], HDAN[7], SPL[8], SRDC[9], HDMI[10], and  SHOT[11], all follow the same setting by adapting on the whole dataset in an unsupervised way. Concern regarding performance on unseen test splits is also unfounded. Note that Table 3 in the main paper alraedy shows results on "unseen" cityscapes test split. Still, suggested experiment on custom split can be easily added in the camera ready.

(R1) “how much domain shift exists”.  

We utilized 4 BCDM datasets with train and test split ensuring that no patient is common between the two splits.  First, we trained a model on the source (train split) and tested this model on the source (test split), establishing the source model's reliability. Then the reliable source model was directly tested on the target (test split) called “source only”. Next, the source model was fine-tuned on the target (train split) and tested on the target(test split) called “skyline”. A significant performance gap between the source only and skyline models indicated a domain shift. 

Clinically, the domain gap across the four datasets was verified by three expert radiologists. The DDSM dataset is composed of screen film mammography images, while our In-house hospital data consists of digital mammography images. Although some RSNA and INBreast images also originate from digital mammography, they exhibit noticeable differences in image quality. The RSNA-BSD1K dataset, notably, includes data from ten different vendors, contributing to its diversity. Furthermore, DDSM, INBreast, and RSNA-BSD1K datasets are derived from screening mammography distributions, whereas our In-house hospital data is sourced from diagnostic mammography distributions. This distinction underscores the variability and domain shifts present among the datasets, highlighting the robustness and adaptability required for effective cross-domain breast cancer detection.

(R2) “Limitations of model performance” and  (R2) “Failure cases”. 

If small datasets like INBreast are used as source, then the trained model has severe generalization issues. Our method struggles in such scenarios. Using single views (CC and MLO) is another limitation, but can be fixed easilt. 

(R1) Weak and strong augmentations. 

Refer to section 3 (implementation details). We followed MT[12], and AT[13], to study different parameters in augmentations. 

(R1)“Missing details on how the different hyperparameters were selected” 

We followed a systematic grid search and empirical validation performance for tuning our hyperparameters. Additionally, we considered domain-specific knowledge and insights from previous works in UDA [12, 13, 11, 2, 6] to inform our choices. We will add further details in the supplementary section corresponding to Table S1.

[1] arxiv.org/abs/1409.7495  
[2] arxiv.org/abs/2001.01046  
[3] arxiv.org/abs/1502.02791   
[4] arxiv.org/abs/2006.04996
[5] arxiv.org/abs/1906.03502v2  
[6] https://arxiv.org/abs/2003.13183 
[7] https://arxiv.org/abs/2011.14540 
[8] https://arxiv.org/abs/1706.07522 
[9] https://arxiv.org/abs/2003.08607 
[10] https://arxiv.org/pdf/2012.08072
[11] https://arxiv.org/abs/2002.08546 
[12] https://arxiv.org/abs/1703.01780  
[13] https://arxiv.org/abs/2111.13216

